High-Performance ARM-on-ARM Virtualization for Multicore SystemC-TLM-Based Virtual Platforms

The increasing complexity of hardware and software requires advanced development and test methodologies for modern systems on chips. This paper presents a novel approach to ARM-on-ARM virtualization within SystemC-based simulators using Linux's KVM to achieve high-performance simulation. By running target software natively on ARM-based hosts with hardware-based virtualization extensions, our method eliminates the need for instruction-set simulators, which significantly improves performance. We present a multicore SystemC-TLM-based CPU model that can be used as a drop-in replacement for an instruction-set simulator. It places no special requirements on the host system, making it compatible with various environments. Benchmark results show that our ARM-on-ARM-based virtual platform achieves up to 10 x speedup over traditional instruction-set-simulator-based models on compute-intensive workloads. Depending on the benchmark, speedups increase to more than 100 x.

==> plot/data/aoavp_1ms_diff_speedup.csv <==
sort_key,1,2,4,8
0__Dhrystone,0.0,0.0,0.0,0.0
1__Boot,5.866995264368487,8.865485583794134,9.139393367028243,6.4954145841860855
2_0_STREAM__10K,-4.264005928235129,2.2012442473947615,3.3538897480736782,7.467376785752074
2_1_STREAM__100K,-3.442343044993269,2.006255286765292,4.598288134694769,7.22991940064102
2_2_STREAM__1M,-5.525671940969474,3.875030835332069,5.582908914871094,14.236570908046646
3_MiBench_Basicmath L,-0.48581792911613775,-0.5853535172945641,1.3230865893925596,4.230004535353488
3_MiBench_Basicmath S,-2.3011041232267857,10.378565475584487,-0.15778283918081115,9.050890969413821
3_MiBench_Bitcount L,0.0028586215729298203,2.4578464816489642,4.608426492378374,7.206515433213404
3_MiBench_Bitcount S,-12.280934018940926,26.03895902591728,47.33614730520429,35.557336647417536
3_MiBench_QSort L,-1.339253191887849,0.6524289584977581,2.1226446184313446,11.00336366737696
3_MiBench_QSort S,-9.250492770514697,49.08124746401411,53.38037068847544,24.93447051823533
3_MiBench_Susan L,-2.6126556284596774,6.120676778045258,7.882491366459927,8.837017921416443
3_MiBench_Susan S,-28.204637754794277,59.82581425190499,53.21597745181814,58.700365026862215
4_NPB_BT,-1.0744105560960406,3.0250506655570035,6.423852433603372,5.193127087871757
4_NPB_CG,-0.6607272611252526,3.2683743899583124,0.8200186002261307,0.7788446189670635
4_NPB_EP,-1.018506280293046,-0.5787777697223575,-0.7300390814063746,0.7981363922219025
4_NPB_FT,-0.030080729956411645,0.09529696365575813,0.2911066866888756,0.22449306422182458
4_NPB_IS,-1.661774894546113,2.6228149004513597,1.4737264546350275,26.7197416816419
4_NPB_LU,-1.8850911133689294,-0.24409290176893705,4.818950815403831,5.921298802130676
4_NPB_MG,-0.005894998512926186,0.7098311622677969,0.5903502487473906,0.2337800966744717
4_NPB_SP,-1.3802708995512774,26.389505675422,8.474848494503288,3.1233177529389025


==> plot/data/aoavp_1ms_no_wfi_speedup.csv <==
sort_key,benchmark,1,2,4,8
0__Dhrystone,Dhrystone,9.80873609279158,9.656437411798503,9.712024667076609,5.997124385041685
1__Boot,Boot,22.96766591853431,9.65923068935538,8.246656171377259,4.646822856202665
2_0_STREAM__10K,10K,23.309022383336213,17.259570050607724,13.590559477399642,7.2702091577162244
2_1_STREAM__100K,100K,25.715253102631443,20.69948253004319,14.997578920890454,6.261458598811551
2_2_STREAM__1M,1M,39.63097466616748,31.969040704828465,26.400993084593118,14.586022395057642
3_MiBench_Basicmath L,\shortstack{Basic-\\math L},8.50119336153656,11.570513430978547,8.884045667591584,4.02745418553232
3_MiBench_Basicmath S,\shortstack{Basic-\\math S},36.613197870365845,32.7160037595591,32.02991635370434,22.572690008013314
3_MiBench_Bitcount L,\shortstack{Bit-\\count L},27.452295838683927,25.049854749259076,21.234425,13.914387481422008
3_MiBench_Bitcount S,\shortstack{Bit-\\count S},135.27634896621282,85.81562855517635,58.52985156079458,27.581924510955616
3_MiBench_QSort L,QSort L,20.588193629335816,18.66827459591778,29.525833118057346,16.58192315005272
3_MiBench_QSort S,QSort S,129.5334806629834,70.7515838612871,49.38002636783125,33.82122169562928
3_MiBench_Susan L,Susan L,41.4703606823122,31.227637456570896,26.790177414414625,18.80648100834611
3_MiBench_Susan S,Susan S,194.1187017703132,77.7262502323852,61.34525827131383,30.77379447700027
4_NPB_BT,BT,84.67776620591117,83.11379728683885,53.59639820964669,10.305605509929984
4_NPB_CG,CG,22.146414952747133,8.460516282938954,2.8453928614492736,0.639588840203938
4_NPB_EP,EP,31.13045723726648,33.030981997407146,42.689703003909386,18.663499229225543
4_NPB_FT,FT,1.8380661105672933,2.745082613694089,3.617560872482604,1.5736497460429957
4_NPB_IS,IS,91.84051143153629,105.09912555402623,120.68629477709504,42.36756197044431
4_NPB_LU,LU,82.5711212021095,89.5546285526462,46.656160800127346,7.250110380337676
4_NPB_MG,MG,3.4308785129041657,4.306015791426867,1.4886609496977905,0.387580008961468
4_NPB_SP,SP,95.26431279706385,78.144373550243,31.885995215006073,5.418359448482928


==> plot/data/aoavp_boot_par.csv <==
cores,10ms,5ms,2ms,1ms,500us,100us
1,0.6251438893377781,0.6081536740045218,0.5946028891873235,0.6064558474948475,0.6029419031498643,0.6213925558307286
2,3.274464911179772,2.3439818204982052,1.7086045425094198,1.2316648963508972,1.04749883384405,0.9425280493257256
4,4.899370425671805,3.7789768561682044,1.9928180841573824,1.551593632835041,1.2598377921676729,1.1036339518323075
8,7.34587791315668,7.745933288359083,3.919540835010897,2.8260594736687685,2.4387040149983172,2.4685262235046443


==> plot/data/aoavp_boot_par_wfi.csv <==
cores,10ms,5ms,2ms,1ms,500us,100us
1,0.4659574516893675,0.4683821946770574,0.47681034734705463,0.47195602784631774,0.47506084048654884,0.48568104199754697
2,0.7759240699621538,0.7632971601560712,0.7186667921681268,0.695467097684741,0.7006042016825328,0.6959581463355183
4,1.0827560283166047,0.9065976668110428,0.7897724795038812,0.7359568613270918,0.759857639321126,0.7648180974986948
8,4.265731661677515,1.5046362718373223,1.245913972845301,1.1794079729782727,1.1532005771878175,1.3864119035036613


==> plot/data/aoavp_boot_seq.csv <==
cores,10ms,5ms,2ms,1ms,500us,100us
1,0.676640126039274,0.6043668329948559,0.5829619999858551,0.5727262499858625,0.5942872499581426,0.5683157080202363
2,7.876493628951721,4.674455503001809,3.546827293001116,2.944434292963706,1.840189334994648,1.1692626259755343
4,15.98852617497323,21.68897380202543,9.320648545981385,5.046228877035901,3.8031270430074073,2.0936380839848425
8,35.0146588080097,40.914117061009165,20.83241859398549,12.524839255958796,8.92038429598324,4.120605002011871


==> plot/data/aoavp_boot_seq_wfi.csv <==
cores,10ms,5ms,2ms,1ms,500us,100us
1,0.4567623749899212,0.4536088750028284,0.4605590420542285,0.4625387500273064,0.4589647500542924,0.4585147089965176
2,1.6044332510064123,1.3508410420035943,0.8740257499739528,0.7552479999139905,0.7225863750791177,0.6657725840050261
4,2.971264209991205,2.180454583998653,1.1968272919766605,1.0154893751023335,0.9205802079522982,0.8499512920097914
8,6.259526752997772,3.552475250995485,2.0544370419811457,1.5406810429412872,1.351988501031883,1.1859025429876056


==> plot/data/aoavp_dhrystone_par_diff.csv <==
cores,100us,10ms,1ms,2ms,500us,5ms
1,-1980.846467328458,235.2901362565717,-367.0501727677474,-271.74410497554527,-332.6679511889706,134.37731835697014
2,5182.613826449939,10069.256725253015,9390.136748417575,9605.911707196521,8817.588173751397,9865.662306744323
4,19674.001651410385,29226.376231760798,28101.661212182036,28724.36591170467,27011.533775526532,29096.71207590399
8,8922.689513788411,45139.34557620591,36233.50963036965,45078.88197561448,23461.99695976023,47938.25232604658


==> plot/data/aoavp_dhrystone_seq.csv <==
cores,100us,10ms,1ms,2ms,500us,5ms
1,9889.11137124283,10214.894231237164,10443.431966642434,10534.473780267233,10204.414109304713,10194.759219348734
2,9706.851821177885,10229.035218860014,10200.79047643091,10225.39499280348,10128.872326505034,10221.353334703557
4,9664.046786277513,10203.406180986014,10203.808785447947,10236.120409048628,10122.330089206382,10222.160959522493
8,9683.316223921816,10199.884521589935,10206.325558101213,10245.549162429055,10110.457325657317,10200.286848189016


==> plot/data/avp64_dhrystone_par_diff.csv <==
cores,100us,10ms,1ms,2ms,500us,5ms
1,-6.465946256672737,30.375538917014865,-1.3263576995082076,-0.47438165050175485,-1.5575274053626345,-0.6237406333812032
2,1003.1175197607545,1042.5082724137803,1028.6949972527027,1026.7673724489582,1029.0593717119632,1007.9847007203823
4,3001.669463470115,3078.0322122702687,3077.121594995528,3091.6261492580866,3067.567950597878,3034.294729705718
8,6584.925364395873,6847.882153892137,6856.129165182091,7127.472757344387,6970.936922566664,6892.400470783513


==> plot/data/avp64_dhrystone_seq.csv <==
cores,100us,10ms,1ms,2ms,500us,5ms
1,1017.3745661321807,998.543958961711,1028.7886381021267,1028.797885806565,1026.3556297379562,1029.6133397172891
2,1018.3702974092814,1008.8314521511145,1026.0018632519805,1028.086719222552,1019.178039211292,1028.9053098082122
4,1018.0219019955169,1023.6759329566415,1009.4747020103081,1009.8726533116374,1026.70781890968,1025.0996119903855
8,1009.8935096249454,1019.7646512482766,1021.5891032051679,1013.562806624364,1022.597760818192,1020.4636572353025

